Multi-wavelength detection of an ongoing FUOr-type outburst on a low-mass YSO

During the pre-main-sequence evolution, Young Stellar Objects (YSOs) assemble most of their mass during the episodic accretion process. The rarely seen FUOr-type events (FUOrs) are valuable laboratories to investigate the outbursting nature of YSOs. Here, we present multi-wavelength detection of a high-amplitude eruptive source in the young open cluster VdBH 221 with an ongoing outburst, including optical to mid-infrared time series and near-infrared spectra. The initial outburst has an exceptional amplitude of $>$6.3 mag in Gaia and 4.6 mag in $K_s$, with a peak luminosity up to 16 $L_{\odot}$ and a peak mass accretion rate of 1.4 $\times$ 10$^{-5}$ $M_\odot$ yr$^{-1}$. The optical to infrared spectral energy distribution (SED) of this object is consistent with a low-mass star (0.2$M_\odot$) with a modest extinction ($A_V < 2$ mag). A 100-d delay between optical and infrared rising stages is detected, suggesting an outside-in origin of the instability. The spectroscopic features of this object reveal a self-luminous accretion disc, very similar to FU Orionis, with a low line-of-sight extinction. Most recently, there has been a gradual increase in brightness throughout the wavelength range, possibly suggesting an enhancement of the mass accretion rate.

==> L195_V68_photometry.csv <==
#MJDOBS, filter, Telescope, mag, emag, method
55474.1 , Ks , VISTA , 14.74 ,   0.06, c
55474.1 , Ks , VISTA , 14.67 ,   0.14, c
55688.4 , Ks , VISTA , 14.84 ,   0.07, c
55688.4 , Ks , VISTA , 14.84 ,   0.06, c
55737.0 , Ks , VISTA , 14.46 ,   0.05, c
55737.0 , Ks , VISTA , 14.51 ,   0.07, c
55769.2 , Ks , VISTA , 14.71 ,   0.05, c
55769.2 , Ks , VISTA , 14.76 ,   0.04, c
55772.0 , Ks , VISTA , 14.55 ,   0.08, c
55787.1 , Ks , VISTA , 14.83 ,   0.05, c
55816.0 , Ks , VISTA , 14.47 ,   0.10, c
55816.0 , Ks , VISTA , 14.66 ,   0.05, c
55826.0 , Ks , VISTA , 14.65 ,   0.04, c
55828.0 , Ks , VISTA , 14.71 ,   0.05, c
55828.0 , Ks , VISTA , 14.74 ,   0.05, c
55830.0 , Ks , VISTA , 14.68 ,   0.08, c
55830.0 , Ks , VISTA , 14.64 ,   0.04, c
56003.3 , Ks , VISTA , 14.57 ,   0.05, c
56003.3 , Ks , VISTA , 14.69 ,   0.04, c
56085.2 , Ks , VISTA , 14.78 ,   0.04, c
56085.2 , Ks , VISTA , 14.84 ,   0.04, c
56088.1 , Ks , VISTA , 14.67 ,   0.06, c
56088.1 , Ks , VISTA , 14.65 ,   0.08, c
56096.2 , Ks , VISTA , 14.62 ,   0.09, c
56104.0 , Ks , VISTA , 14.20 ,   0.04, c
56104.0 , Ks , VISTA , 14.68 ,   0.06, c
56105.2 , Ks , VISTA , 14.61 ,   0.05, c
56105.2 , Ks , VISTA , 14.45 ,   0.05, c
56106.1 , Ks , VISTA , 14.57 ,   0.09, c
56115.2 , Ks , VISTA , 14.72 ,   0.06, c
56115.2 , Ks , VISTA , 14.64 ,   0.07, c
56116.2 , Ks , VISTA , 14.81 ,   0.06, c
56116.2 , Ks , VISTA , 14.78 ,   0.04, c
56120.1 , Ks , VISTA , 14.91 ,   0.06, c
56120.1 , Ks , VISTA , 14.75 ,   0.04, c
56122.0 , Ks , VISTA , 14.61 ,   0.06, c
56122.0 , Ks , VISTA , 14.65 ,   0.07, c
56123.1 , Ks , VISTA , 14.73 ,   0.07, c
56123.1 , Ks , VISTA , 14.68 ,   0.04, c
56124.2 , Ks , VISTA , 14.41 ,   0.09, c
56126.0 , Ks , VISTA , 14.66 ,   0.05, c
56132.0 , Ks , VISTA , 14.74 ,   0.07, c
56132.0 , Ks , VISTA , 14.67 ,   0.03, c
56133.0 , Ks , VISTA , 14.81 ,   0.08, c
56133.0 , Ks , VISTA , 14.75 ,   0.04, c
56133.1 , Ks , VISTA , 14.95 ,   0.07, c
56133.1 , Ks , VISTA , 14.90 ,   0.08, c
56134.1 , Ks , VISTA , 14.80 ,   0.04, c
56139.1 , Ks , VISTA , 14.42 ,   0.09, c
56139.1 , Ks , VISTA , 14.59 ,   0.13, c
56140.2 , Ks , VISTA , 14.59 ,   0.09, c
56146.1 , Ks , VISTA , 14.80 ,   0.06, c
56159.0 , Ks , VISTA , 14.77 ,   0.05, c
56160.1 , Ks , VISTA , 14.59 ,   0.07, c
56161.1 , Ks , VISTA , 14.81 ,   0.11, c
56161.1 , Ks , VISTA , 14.87 ,   0.04, c
56167.1 , Ks , VISTA , 14.75 ,   0.06, c
56167.1 , Ks , VISTA , 14.76 ,   0.05, c
56172.0 , Ks , VISTA , 14.67 ,   0.05, c
56172.0 , Ks , VISTA , 14.81 ,   0.05, c
56172.1 , Ks , VISTA , 14.79 ,   0.06, c
56172.1 , Ks , VISTA , 14.78 ,   0.06, c
56173.0 , Ks , VISTA , 14.65 ,   0.06, c
56181.0 , Ks , VISTA , 14.67 ,   0.06, c
56185.1 , Ks , VISTA , 14.60 ,   0.06, c
56188.0 , Ks , VISTA , 14.73 ,   0.05, c
56188.0 , Ks , VISTA , 14.66 ,   0.03, c
56488.0 , Ks , VISTA , 14.72 ,   0.08, c
56488.0 , Ks , VISTA , 14.64 ,   0.05, c
56489.1 , Ks , VISTA , 14.56 ,   0.05, c
56489.1 , Ks , VISTA , 14.66 ,   0.07, c
56503.2 , Ks , VISTA , 14.67 ,   0.05, c
56505.1 , Ks , VISTA , 14.84 ,   0.08, c
56505.1 , Ks , VISTA , 14.92 ,   0.06, c
56505.2 , Ks , VISTA , 14.65 ,   0.05, c
56505.2 , Ks , VISTA , 14.72 ,   0.06, c
56514.1 , Ks , VISTA , 14.49 ,   0.10, c
56515.0 , Ks , VISTA , 14.52 ,   0.07, c
56526.0 , Ks , VISTA , 14.46 ,   0.05, c
56526.0 , Ks , VISTA , 14.48 ,   0.08, c
56526.1 , Ks , VISTA , 14.75 ,   0.05, c
56526.1 , Ks , VISTA , 14.70 ,   0.06, c
56527.0 , Ks , VISTA , 14.59 ,   0.06, c
56527.1 , Ks , VISTA , 14.75 ,   0.06, c
56527.1 , Ks , VISTA , 14.63 ,   0.05, c
56552.0 , Ks , VISTA , 14.51 ,   0.12, c
56553.0 , Ks , VISTA , 14.65 ,   0.04, c
56553.0 , Ks , VISTA , 14.68 ,   0.04, c
56564.0 , Ks , VISTA , 14.33 ,   0.05, c
56564.0 , Ks , VISTA , 14.70 ,   0.06, c
56565.0 , Ks , VISTA , 14.73 ,   0.06, c
56565.0 , Ks , VISTA , 14.71 ,   0.07, c
56566.0 , Ks , VISTA , 14.70 ,   0.04, c
56566.0 , Ks , VISTA , 14.64 ,   0.04, c
56567.0 , Ks , VISTA , 14.67 ,   0.05, c
56567.0 , Ks , VISTA , 14.68 ,   0.04, c
56577.0 , Ks , VISTA , 14.62 ,   0.04, c
56577.0 , Ks , VISTA , 14.70 ,   0.05, c
56733.3 , Ks , VISTA , 14.15 ,   0.04, c
56733.3 , Ks , VISTA , 14.14 ,   0.04, c
56830.0 , Ks , VISTA , 13.70 ,   0.02, c
56830.0 , Ks , VISTA , 13.67 ,   0.03, c
56832.0 , Ks , VISTA , 13.63 ,   0.03, c
56832.0 , Ks , VISTA , 13.68 ,   0.04, c
56893.1 , Ks , VISTA , 13.17 ,   0.03, c
56893.1 , Ks , VISTA , 13.21 ,   0.02, c
56922.0 , Ks , VISTA , 12.86 ,   0.03, c
57184.1 , Ks , VISTA , 10.10 ,   0.25, c
57184.1 , Ks , VISTA , 10.11 ,   0.25, c
57185.0 , Ks , VISTA ,  9.92 ,   0.25, c
57185.0 , Ks , VISTA , 10.09 ,   0.25, c
57208.0 , Ks , VISTA , 10.26 ,   0.25, c
57208.0 , Ks , VISTA , 10.59 ,   0.25, c
57216.1 , Ks , VISTA , 10.30 ,   0.25, c
57216.1 , Ks , VISTA , 10.57 ,   0.25, c
57228.2 , Ks , VISTA , 10.33 ,   0.25, c
57228.2 , Ks , VISTA , 10.12 ,   0.25, c
57233.0 , Ks , VISTA , 10.77 ,   0.25, c
57233.0 , Ks , VISTA , 10.82 ,   0.25, c
57234.2 , Ks , VISTA , 10.58 ,   0.25, c
57234.2 , Ks , VISTA , 10.39 ,   0.25, c
57245.1 , Ks , VISTA , 10.21 ,   0.25, c
57245.1 , Ks , VISTA , 10.04 ,   0.25, c
57588.1 , Ks , VISTA , 10.76 ,   0.25, c
57588.1 , Ks , VISTA , 10.20 ,   0.25, c
57588.2 , Ks , VISTA , 10.36 ,   0.25, c
57588.2 , Ks , VISTA , 10.86 ,   0.25, c
57844.4 , Ks , VISTA , 10.25 ,   0.25, c
57844.4 , Ks , VISTA , 10.43 ,   0.04, c
58721.0 , Ks , VISTA , 10.45 ,   0.25, c
58721.0 , Ks , VISTA , 10.49 ,   0.25, c
55474.1 , J , VISTA , 16.08 ,   0.17, c
55688.4 , J , VISTA , 15.76 ,   0.11, c
57233.0 , J , VISTA , 11.72 ,   0.01, c
55474.1 , H , VISTA , 15.37 ,   0.19, c
55688.4 , H , VISTA , 15.22 ,   0.19, c
57233.0 , H , VISTA , 11.40 ,   0.02, c
55408.2 , Y , VISTA , 16.65 ,   0.28, c
57164.3 , Y , VISTA , 11.93 ,   0.02, c
55408.2 , Z , VISTA , 17.64 ,   0.41, c
57164.3 , Z , VISTA , 12.36 ,   0.02, c
57635.7 , i , LCOGT , 13.89 ,   0.30, p
59424.8 , r , LCOGT , 14.00 ,   0.22, p
58001.3 , orange , ATLAS , 14.04 ,   0.08, p
58007.3 , orange , ATLAS , 13.98 ,   0.05, p
58011.3 , orange , ATLAS , 14.08 ,   0.05, p
58015.2 , orange , ATLAS , 13.96 ,   0.07, p
58029.2 , orange , ATLAS , 13.89 ,   0.10, p
58033.2 , orange , ATLAS , 14.14 ,   0.07, p
58039.2 , orange , ATLAS , 13.97 ,   0.07, p
58043.2 , orange , ATLAS , 13.98 ,   0.09, p
58181.6 , orange , ATLAS , 14.05 ,   0.10, p
58207.5 , orange , ATLAS , 13.98 ,   0.06, p
58219.5 , orange , ATLAS , 14.10 ,   0.09, p
58223.5 , orange , ATLAS , 14.08 ,   0.08, p
58233.5 , orange , ATLAS , 13.99 ,   0.06, p
58245.5 , orange , ATLAS , 13.96 ,   0.13, p
58251.6 , orange , ATLAS , 13.95 ,   0.12, p
58255.5 , orange , ATLAS , 14.09 ,   0.11, p
58259.5 , orange , ATLAS , 13.99 ,   0.05, p
58263.5 , orange , ATLAS , 13.95 ,   0.05, p
58271.5 , orange , ATLAS , 14.01 ,   0.05, p
58274.5 , orange , ATLAS , 14.08 ,   0.03, p
58279.4 , orange , ATLAS , 13.93 ,   0.07, p
58283.4 , orange , ATLAS , 14.04 ,   0.03, p
58287.4 , orange , ATLAS , 13.91 ,   0.07, p
58291.4 , orange , ATLAS , 13.89 ,   0.06, p
58299.5 , orange , ATLAS , 13.90 ,   0.11, p
58311.4 , orange , ATLAS , 13.93 ,   0.06, p
58315.4 , orange , ATLAS , 13.94 ,   0.07, p
58319.4 , orange , ATLAS , 14.10 ,   0.06, p
58329.4 , orange , ATLAS , 14.06 ,   0.07, p
58347.3 , orange , ATLAS , 13.88 ,   0.07, p
58351.3 , orange , ATLAS , 13.88 ,   0.08, p
58361.3 , orange , ATLAS , 13.98 ,   0.10, p
58367.3 , orange , ATLAS , 14.01 ,   0.05, p
58371.3 , orange , ATLAS , 14.01 ,   0.05, p
58377.2 , orange , ATLAS , 14.00 ,   0.05, p
58381.3 , orange , ATLAS , 13.93 ,   0.04, p
58391.2 , orange , ATLAS , 13.97 ,   0.04, p
58395.2 , orange , ATLAS , 13.99 ,   0.05, p
58403.2 , orange , ATLAS , 13.95 ,   0.08, p
58543.7 , orange , ATLAS , 14.02 ,   0.14, p
58559.6 , orange , ATLAS , 13.97 ,   0.07, p
58565.6 , orange , ATLAS , 13.86 ,   0.05, p
58569.6 , orange , ATLAS , 13.88 ,   0.04, p
58575.6 , orange , ATLAS , 13.83 ,   0.07, p
58579.6 , orange , ATLAS , 13.90 ,   0.07, p
58583.6 , orange , ATLAS , 13.82 ,   0.07, p
58589.5 , orange , ATLAS , 13.94 ,   0.05, p
58597.5 , orange , ATLAS , 13.85 ,   0.04, p
58607.5 , orange , ATLAS , 13.91 ,   0.14, p
58611.5 , orange , ATLAS , 13.92 ,   0.07, p
58617.5 , orange , ATLAS , 13.94 ,   0.04, p
58627.6 , orange , ATLAS , 13.87 ,   0.06, p
58631.5 , orange , ATLAS , 13.88 ,   0.05, p
58635.5 , orange , ATLAS , 13.90 ,   0.07, p
58643.4 , orange , ATLAS , 13.92 ,   0.04, p
58647.4 , orange , ATLAS , 13.88 ,   0.04, p
58655.5 , orange , ATLAS , 13.89 ,   0.05, p
58659.4 , orange , ATLAS , 13.88 ,   0.04, p
58667.4 , orange , ATLAS , 13.80 ,   0.06, p
58672.4 , orange , ATLAS , 13.90 ,   0.04, p
58675.4 , orange , ATLAS , 13.94 ,   0.04, p
58681.4 , orange , ATLAS , 13.97 ,   0.08, p
58685.4 , orange , ATLAS , 14.04 ,   0.04, p
58689.4 , orange , ATLAS , 14.01 ,   0.04, p
58695.4 , orange , ATLAS , 13.80 ,   0.07, p
58699.4 , orange , ATLAS , 13.83 ,   0.07, p
58703.4 , orange , ATLAS , 13.88 ,   0.06, p
58711.3 , orange , ATLAS , 13.93 ,   0.05, p
58715.3 , orange , ATLAS , 13.98 ,   0.04, p
58723.3 , orange , ATLAS , 13.87 ,   0.08, p
58735.2 , orange , ATLAS , 13.93 ,   0.11, p
58741.3 , orange , ATLAS , 13.92 ,   0.06, p
58745.3 , orange , ATLAS , 13.92 ,   0.06, p
58751.2 , orange , ATLAS , 13.82 ,   0.05, p
58759.2 , orange , ATLAS , 13.76 ,   0.09, p
58765.2 , orange , ATLAS , 13.95 ,   0.06, p
58879.6 , orange , ATLAS , 13.88 ,   0.08, p
58887.6 , orange , ATLAS , 13.73 ,   0.09, p
58903.6 , orange , ATLAS , 13.86 ,   0.06, p
58907.6 , orange , ATLAS , 13.86 ,   0.05, p
58911.6 , orange , ATLAS , 13.84 ,   0.05, p
58915.6 , orange , ATLAS , 13.74 ,   0.04, p
58919.5 , orange , ATLAS , 13.75 ,   0.03, p
58927.6 , orange , ATLAS , 13.84 ,   0.05, p
58943.6 , orange , ATLAS , 13.80 ,   0.08, p
58947.5 , orange , ATLAS , 13.78 ,   0.05, p
58955.5 , orange , ATLAS , 13.79 ,   0.04, p
58959.5 , orange , ATLAS , 13.80 ,   0.04, p
58963.5 , orange , ATLAS , 13.86 ,   0.12, p
58967.5 , orange , ATLAS , 13.82 ,   0.05, p
58971.5 , orange , ATLAS , 13.81 ,   0.04, p
58981.5 , orange , ATLAS , 13.79 ,   0.03, p
58985.6 , orange , ATLAS , 13.80 ,   0.03, p
58991.5 , orange , ATLAS , 13.83 ,   0.05, p
58995.4 , orange , ATLAS , 13.78 ,   0.07, p
58999.5 , orange , ATLAS , 13.68 ,   0.03, p
59003.4 , orange , ATLAS , 13.72 ,   0.03, p
59009.5 , orange , ATLAS , 13.73 ,   0.04, p
59015.4 , orange , ATLAS , 13.64 ,   0.05, p
59023.4 , orange , ATLAS , 13.56 ,   0.08, p
59027.4 , orange , ATLAS , 13.62 ,   0.03, p
59031.3 , orange , ATLAS , 13.65 ,   0.03, p
59037.4 , orange , ATLAS , 13.59 ,   0.03, p
59043.4 , orange , ATLAS , 13.52 ,   0.05, p
59047.4 , orange , ATLAS , 13.56 ,   0.08, p
59103.3 , orange , ATLAS , 13.51 ,   0.04, p
59107.2 , orange , ATLAS , 13.57 ,   0.04, p
59111.2 , orange , ATLAS , 13.58 ,   0.11, p
59119.2 , orange , ATLAS , 13.62 ,   0.03, p
59123.2 , orange , ATLAS , 13.66 ,   0.03, p
59127.2 , orange , ATLAS , 13.64 ,   0.03, p
59131.2 , orange , ATLAS , 13.54 ,   0.04, p
59271.6 , orange , ATLAS , 13.61 ,   0.06, p
59275.6 , orange , ATLAS , 13.55 ,   0.15, p
59291.6 , orange , ATLAS , 13.58 ,   0.04, p
59295.6 , orange , ATLAS , 13.59 ,   0.04, p
59299.6 , orange , ATLAS , 13.58 ,   0.04, p
59321.5 , orange , ATLAS , 13.44 ,   0.04, p
59325.6 , orange , ATLAS , 13.57 ,   0.03, p
59331.5 , orange , ATLAS , 13.57 ,   0.04, p
59335.6 , orange , ATLAS , 13.52 ,   0.04, p
59343.5 , orange , ATLAS , 13.56 ,   0.04, p
59347.5 , orange , ATLAS , 13.57 ,   0.04, p
59351.5 , orange , ATLAS , 13.65 ,   0.04, p
59355.5 , orange , ATLAS , 13.47 ,   0.03, p
59365.5 , orange , ATLAS , 13.49 ,   0.03, p
59373.5 , orange , ATLAS , 13.54 ,   0.05, p
59377.4 , orange , ATLAS , 13.44 ,   0.04, p
59383.4 , orange , ATLAS , 13.51 ,   0.02, p
59391.5 , orange , ATLAS , 13.57 ,   0.03, p
59395.4 , orange , ATLAS , 13.53 ,   0.03, p
59399.4 , orange , ATLAS , 13.51 ,   0.04, p
59403.4 , orange , ATLAS , 13.54 ,   0.05, p
59407.4 , orange , ATLAS , 13.53 ,   0.11, p
59411.4 , orange , ATLAS , 13.60 ,   0.03, p
59421.4 , orange , ATLAS , 13.59 ,   0.03, p
59425.3 , orange , ATLAS , 13.55 ,   0.03, p
59429.3 , orange , ATLAS , 13.57 ,   0.04, p
59433.3 , orange , ATLAS , 13.53 ,   0.04, p
59437.3 , orange , ATLAS , 13.52 ,   0.03, p
59441.3 , orange , ATLAS , 13.53 ,   0.03, p
59447.3 , orange , ATLAS , 13.40 ,   0.04, p
59451.3 , orange , ATLAS , 13.45 ,   0.04, p
59455.3 , orange , ATLAS , 13.44 ,   0.04, p
59469.2 , orange , ATLAS , 13.53 ,   0.04, p
59477.2 , orange , ATLAS , 13.46 ,   0.03, p
59481.2 , orange , ATLAS , 13.45 ,   0.02, p
59485.2 , orange , ATLAS , 13.53 ,   0.03, p
59489.2 , orange , ATLAS , 13.52 ,   0.03, p
59495.2 , orange , ATLAS , 13.36 ,   0.05, p
59624.1 , orange , ATLAS , 13.39 ,   0.03, p
59627.1 , orange , ATLAS , 13.41 ,   0.03, p
59633.4 , orange , ATLAS , 13.37 ,   0.04, p
59637.3 , orange , ATLAS , 13.38 ,   0.04, p
59648.1 , orange , ATLAS , 13.37 ,   0.04, p
59653.3 , orange , ATLAS , 13.41 ,   0.02, p
59658.3 , orange , ATLAS , 13.39 ,   0.02, p
59666.3 , orange , ATLAS , 13.43 ,   0.04, p
59669.3 , orange , ATLAS , 13.39 ,   0.03, p
59673.3 , orange , ATLAS , 13.36 ,   0.03, p
59677.3 , orange , ATLAS , 13.35 ,   0.02, p
59683.1 , orange , ATLAS , 13.37 ,   0.04, p
59686.2 , orange , ATLAS , 13.37 ,   0.02, p
59693.4 , orange , ATLAS , 13.26 ,   0.03, p
59697.3 , orange , ATLAS , 13.30 ,   0.02, p
59701.3 , orange , ATLAS , 13.28 ,   0.02, p
59705.3 , orange , ATLAS , 13.24 ,   0.02, p
59709.3 , orange , ATLAS , 13.24 ,   0.03, p
59712.6 , orange , ATLAS , 13.22 ,   0.02, p
59724.0 , orange , ATLAS , 13.15 ,   0.02, p
59727.0 , orange , ATLAS , 13.15 ,   0.02, p
59730.9 , orange , ATLAS , 13.17 ,   0.03, p
59735.0 , orange , ATLAS , 13.17 ,   0.02, p
59741.2 , orange , ATLAS , 13.23 ,   0.02, p
59749.2 , orange , ATLAS , 13.12 ,   0.02, p
59766.2 , orange , ATLAS , 13.11 ,   0.02, p
59769.1 , orange , ATLAS , 13.09 ,   0.02, p
59775.9 , orange , ATLAS , 13.10 ,   0.04, p
59781.1 , orange , ATLAS , 13.12 ,   0.02, p
59785.2 , orange , ATLAS , 13.14 ,   0.02, p
59794.1 , orange , ATLAS , 13.13 ,   0.02, p
59797.1 , orange , ATLAS , 13.12 ,   0.02, p
59802.1 , orange , ATLAS , 13.19 ,   0.07, p
59805.1 , orange , ATLAS , 13.15 ,   0.02, p
59811.8 , orange , ATLAS , 13.17 ,   0.04, p
59814.8 , orange , ATLAS , 13.14 ,   0.02, p
59818.8 , orange , ATLAS , 13.12 ,   0.02, p
59822.8 , orange , ATLAS , 13.12 ,   0.02, p
59829.0 , orange , ATLAS , 13.11 ,   0.02, p
59833.1 , orange , ATLAS , 13.11 ,   0.01, p
59841.0 , orange , ATLAS , 13.15 ,   0.02, p
59845.0 , orange , ATLAS , 13.16 ,   0.02, p
59849.0 , orange , ATLAS , 13.11 ,   0.04, p
59854.8 , orange , ATLAS , 13.14 ,   0.02, p
59859.8 , orange , ATLAS , 13.12 ,   0.02, p
59865.0 , orange , ATLAS , 13.15 ,   0.03, p
59875.8 , orange , ATLAS , 13.18 ,   0.07, p
59883.8 , orange , ATLAS , 13.15 ,   0.05, p
59979.1 , orange , ATLAS , 13.18 ,   0.03, p
59987.3 , orange , ATLAS , 13.15 ,   0.04, p
60002.1 , orange , ATLAS , 13.20 ,   0.03, p
60006.1 , orange , ATLAS , 13.21 ,   0.03, p
60011.3 , orange , ATLAS , 13.19 ,   0.02, p
60092.9 , orange , ATLAS , 13.09 ,   0.03, p
60119.9 , orange , ATLAS , 13.03 ,   0.04, p
60130.2 , orange , ATLAS , 13.01 ,   0.02, p
60136.1 , orange , ATLAS , 12.97 ,   0.04, p
60139.1 , orange , ATLAS , 12.96 ,   0.03, p
60142.1 , orange , ATLAS , 12.94 ,   0.02, p
60148.1 , orange , ATLAS , 12.98 ,   0.02, p
60157.1 , orange , ATLAS , 12.98 ,   0.02, p
60160.1 , orange , ATLAS , 13.03 ,   0.02, p
58013.2 , cyan , ATLAS , 14.86 ,   0.09, p
58021.2 , cyan , ATLAS , 14.89 ,   0.09, p
58193.6 , cyan , ATLAS , 14.80 ,   0.09, p
58197.6 , cyan , ATLAS , 14.78 ,   0.13, p
58225.5 , cyan , ATLAS , 14.76 ,   0.14, p
58250.5 , cyan , ATLAS , 14.77 ,   0.08, p
58257.5 , cyan , ATLAS , 14.74 ,   0.08, p
58281.4 , cyan , ATLAS , 14.80 ,   0.06, p
58285.4 , cyan , ATLAS , 14.82 ,   0.09, p
58309.4 , cyan , ATLAS , 14.75 ,   0.09, p
58313.4 , cyan , ATLAS , 14.78 ,   0.11, p
58317.4 , cyan , ATLAS , 14.82 ,   0.13, p
58333.4 , cyan , ATLAS , 14.81 ,   0.12, p
58337.3 , cyan , ATLAS , 14.81 ,   0.06, p
58341.3 , cyan , ATLAS , 14.82 ,   0.08, p
58401.2 , cyan , ATLAS , 14.83 ,   0.09, p
58573.6 , cyan , ATLAS , 14.67 ,   0.10, p
58577.6 , cyan , ATLAS , 14.66 ,   0.08, p
58581.6 , cyan , ATLAS , 14.72 ,   0.09, p
58605.6 , cyan , ATLAS , 14.72 ,   0.09, p
58609.5 , cyan , ATLAS , 14.65 ,   0.07, p
58633.5 , cyan , ATLAS , 14.76 ,   0.08, p
58637.4 , cyan , ATLAS , 14.71 ,   0.08, p
58661.4 , cyan , ATLAS , 14.72 ,   0.08, p
58665.4 , cyan , ATLAS , 14.72 ,   0.07, p
58669.4 , cyan , ATLAS , 14.68 ,   0.04, p
58693.3 , cyan , ATLAS , 14.79 ,   0.09, p
58721.3 , cyan , ATLAS , 14.73 ,   0.08, p
58729.3 , cyan , ATLAS , 14.73 ,   0.08, p
58749.2 , cyan , ATLAS , 14.71 ,   0.08, p
58753.2 , cyan , ATLAS , 14.71 ,   0.09, p
58905.6 , cyan , ATLAS , 14.57 ,   0.08, p
58929.6 , cyan , ATLAS , 14.56 ,   0.07, p
58941.6 , cyan , ATLAS , 14.62 ,   0.08, p
58961.5 , cyan , ATLAS , 14.57 ,   0.07, p
58965.5 , cyan , ATLAS , 14.54 ,   0.07, p
58969.5 , cyan , ATLAS , 14.53 ,   0.07, p
58985.5 , cyan , ATLAS , 14.51 ,   0.06, p
58989.5 , cyan , ATLAS , 14.61 ,   0.07, p
58993.5 , cyan , ATLAS , 14.58 ,   0.07, p
58997.5 , cyan , ATLAS , 14.63 ,   0.07, p
59016.4 , cyan , ATLAS , 14.53 ,   0.04, p
59021.4 , cyan , ATLAS , 14.48 ,   0.07, p
59041.4 , cyan , ATLAS , 14.47 ,   0.06, p
59049.4 , cyan , ATLAS , 14.48 ,   0.11, p
59101.2 , cyan , ATLAS , 14.46 ,   0.06, p
59105.2 , cyan , ATLAS , 14.49 ,   0.06, p
59113.2 , cyan , ATLAS , 14.42 ,   0.13, p
59255.6 , cyan , ATLAS , 14.41 ,   0.05, p
59259.6 , cyan , ATLAS , 14.36 ,   0.04, p
59311.5 , cyan , ATLAS , 14.33 ,   0.07, p
59315.6 , cyan , ATLAS , 14.34 ,   0.09, p
59319.6 , cyan , ATLAS , 14.39 ,   0.05, p
59323.5 , cyan , ATLAS , 14.39 ,   0.06, p
59349.5 , cyan , ATLAS , 14.41 ,   0.06, p
59353.5 , cyan , ATLAS , 14.37 ,   0.06, p
59371.5 , cyan , ATLAS , 14.36 ,   0.05, p
59375.4 , cyan , ATLAS , 14.34 ,   0.05, p
59379.4 , cyan , ATLAS , 14.34 ,   0.03, p
59405.4 , cyan , ATLAS , 14.48 ,   0.08, p
59409.4 , cyan , ATLAS , 14.41 ,   0.07, p
59427.3 , cyan , ATLAS , 14.34 ,   0.05, p
59431.3 , cyan , ATLAS , 14.33 ,   0.05, p
59435.3 , cyan , ATLAS , 14.32 ,   0.05, p
59453.3 , cyan , ATLAS , 14.39 ,   0.05, p
59457.3 , cyan , ATLAS , 14.35 ,   0.06, p
59461.2 , cyan , ATLAS , 14.36 ,   0.07, p
59465.2 , cyan , ATLAS , 14.44 ,   0.06, p
59616.1 , cyan , ATLAS , 14.26 ,   0.08, p
59645.4 , cyan , ATLAS , 14.30 ,   0.06, p
59667.0 , cyan , ATLAS , 14.29 ,   0.05, p
59787.9 , cyan , ATLAS , 14.06 ,   0.03, p
59790.9 , cyan , ATLAS , 14.07 ,   0.02, p
59809.1 , cyan , ATLAS , 14.07 ,   0.03, p
59814.0 , cyan , ATLAS , 14.00 ,   0.04, p
59817.0 , cyan , ATLAS , 14.07 ,   0.03, p
59821.0 , cyan , ATLAS , 14.09 ,   0.03, p
59837.0 , cyan , ATLAS , 14.05 ,   0.04, p
59843.7 , cyan , ATLAS , 13.87 ,   0.08, p
59850.7 , cyan , ATLAS , 14.05 ,   0.04, p
59870.0 , cyan , ATLAS , 13.97 ,   0.05, p
59873.0 , cyan , ATLAS , 13.99 ,   0.05, p
59878.0 , cyan , ATLAS , 14.03 ,   0.06, p
59995.4 , cyan , ATLAS , 14.12 ,   0.05, p
60093.0 , cyan , ATLAS , 14.00 ,   0.04, p
60109.3 , cyan , ATLAS , 13.91 ,   0.04, p
60112.2 , cyan , ATLAS , 13.94 ,   0.06, p
60137.3 , cyan , ATLAS , 13.91 ,   0.04, p
60140.9 , cyan , ATLAS , 13.93 ,   0.04, p
60145.4 , cyan , ATLAS , 13.96 ,   0.04, p
60163.1 , cyan , ATLAS , 14.04 ,   0.05, p
56441.0 , i , VST , 19.17 ,   0.20, p
56774.0 , r , VST , 20.83 ,   0.60, p
56774.0 , g , VST , 22.00 ,   0.50, p
56909.0 , G , Gaia , 19.20 ,  0.020, c
56942.6 , G , Gaia , 18.50 ,  0.013, c
56942.7 , G , Gaia , 18.56 ,  0.015, c
57502.9 , G , Gaia , 13.99 ,  0.001, c
57781.8 , G , Gaia , 14.20 ,  0.001, c
57781.8 , G , Gaia , 14.19 ,  0.002, c
57078.6 , G , Gaia , 12.94 ,  0.001, c
57108.5 , G , Gaia , 13.30 ,  0.027, c
57129.4 , G , Gaia , 13.29 ,  0.001, c
57129.5 , G , Gaia , 13.29 ,  0.001, c
57266.4 , G , Gaia , 13.69 ,  0.001, c
57266.5 , G , Gaia , 13.69 ,  0.001, c
57299.0 , G , Gaia , 13.73 ,  0.001, c
57299.1 , G , Gaia , 13.73 ,  0.001, c
57317.1 , G , Gaia , 13.82 ,  0.001, c
57317.2 , G , Gaia , 13.82 ,  0.001, c
57454.0 , G , Gaia , 14.02 ,  0.001, c
57489.4 , G , Gaia , 13.93 ,  0.001, c
57489.5 , G , Gaia , 13.93 ,  0.001, c
57502.8 , G , Gaia , 13.99 ,  0.004, c
57642.3 , G , Gaia , 14.17 ,  0.001, c
57679.9 , G , Gaia , 14.18 ,  0.001, c
57680.0 , G , Gaia , 14.19 ,  0.001, c
57689.7 , G , Gaia , 14.18 ,  0.001, c
57689.8 , G , Gaia , 14.18 ,  0.001, c
57689.9 , G , Gaia , 14.17 ,  0.001, c
57690.0 , G , Gaia , 14.18 ,  0.002, c
57794.8 , G , Gaia , 14.20 ,  0.001, c
57794.9 , G , Gaia , 14.20 ,  0.002, c
57829.6 , G , Gaia , 14.22 ,  0.002, c
57829.8 , G , Gaia , 14.22 ,  0.002, c
57078.6 , GBp , Gaia , 13.47 ,  0.002, c
57108.5 , GBp , Gaia , 13.89 ,  0.003, c
57129.4 , GBp , Gaia , 13.90 ,  0.003, c
57129.5 , GBp , Gaia , 13.90 ,  0.003, c
57266.4 , GBp , Gaia , 14.38 ,  0.003, c
57266.5 , GBp , Gaia , 14.38 ,  0.003, c
57299.0 , GBp , Gaia , 14.43 ,  0.004, c
57299.1 , GBp , Gaia , 14.43 ,  0.004, c
57317.1 , GBp , Gaia , 14.53 ,  0.004, c
57317.2 , GBp , Gaia , 14.53 ,  0.004, c
57454.0 , GBp , Gaia , 14.75 ,  0.004, c
57489.4 , GBp , Gaia , 14.64 ,  0.004, c
57489.5 , GBp , Gaia , 14.65 ,  0.004, c
57502.8 , GBp , Gaia , 14.71 ,  0.004, c
57642.3 , GBp , Gaia , 14.90 ,  0.004, c
57679.9 , GBp , Gaia , 14.90 ,  0.005, c
57680.0 , GBp , Gaia , 14.92 ,  0.004, c
57689.7 , GBp , Gaia , 14.89 ,  0.004, c
57689.8 , GBp , Gaia , 14.89 ,  0.004, c
57689.9 , GBp , Gaia , 14.89 ,  0.004, c
57690.0 , GBp , Gaia , 14.90 ,  0.005, c
57794.8 , GBp , Gaia , 14.93 ,  0.004, c
57794.9 , GBp , Gaia , 14.93 ,  0.005, c
57829.6 , GBp , Gaia , 14.96 ,  0.005, c
57829.8 , GBp , Gaia , 14.96 ,  0.005, c
57078.6 , GRp , Gaia , 12.23 ,  0.002, c
57108.5 , GRp , Gaia , 12.50 ,  0.002, c
57129.4 , GRp , Gaia , 12.54 ,  0.002, c
57129.5 , GRp , Gaia , 12.54 ,  0.002, c
57266.4 , GRp , Gaia , 12.80 ,  0.002, c
57266.5 , GRp , Gaia , 12.76 ,  0.002, c
57299.0 , GRp , Gaia , 12.90 ,  0.002, c
57299.1 , GRp , Gaia , 12.91 ,  0.002, c
57317.1 , GRp , Gaia , 12.94 ,  0.002, c
57317.2 , GRp , Gaia , 12.88 ,  0.002, c
57454.0 , GRp , Gaia , 13.18 ,  0.003, c
57489.4 , GRp , Gaia , 13.09 ,  0.002, c
57489.5 , GRp , Gaia , 12.86 ,  0.002, c
57502.8 , GRp , Gaia , 13.13 ,  0.003, c
57642.3 , GRp , Gaia , 13.21 ,  0.003, c
57679.9 , GRp , Gaia , 13.33 ,  0.003, c
57680.0 , GRp , Gaia , 13.33 ,  0.003, c
57689.7 , GRp , Gaia , 13.31 ,  0.003, c
57689.8 , GRp , Gaia , 13.32 ,  0.003, c
57689.9 , GRp , Gaia , 13.32 ,  0.003, c
57690.0 , GRp , Gaia , 13.32 ,  0.003, c
57794.8 , GRp , Gaia , 13.33 ,  0.003, c
57794.9 , GRp , Gaia , 13.33 ,  0.003, c
57829.6 , GRp , Gaia , 13.37 ,  0.003, c
57829.8 , GRp , Gaia , 13.36 ,  0.003, c
55266.5 , W2 , WISE , 11.80 ,  0.420, p
55446.0 , W2 , WISE , 12.36 ,  0.460, p
56728.5 , W2 , WISE , 11.58 ,  0.124, p
56910.6 , W2 , WISE , 10.74 ,  0.068, p
57090.5 , W2 , WISE ,  9.34 ,  0.019, p
57269.5 , W2 , WISE ,  9.48 ,  0.020, p
57457.6 , W2 , WISE ,  9.44 ,  0.023, p
57628.3 , W2 , WISE ,  9.42 ,  0.019, p
57822.1 , W2 , WISE ,  9.29 ,  0.023, p
57989.1 , W2 , WISE ,  9.26 ,  0.021, p
58185.8 , W2 , WISE ,  9.21 ,  0.024, p
58349.3 , W2 , WISE ,  9.26 ,  0.020, p
58553.0 , W2 , WISE ,  9.06 ,  0.018, p
58717.1 , W2 , WISE ,  8.90 ,  0.020, p
58917.2 , W2 , WISE ,  8.71 ,  0.018, p
59080.6 , W2 , WISE ,  8.80 ,  0.016, p
59284.2 , W2 , WISE ,  8.70 ,  0.017, p
59447.8 , W2 , WISE ,  8.54 ,  0.014, p
55266.3 , W1 , WISE , 11.12 ,  0.180, p
55446.0 , W1 , WISE , 12.18 ,  0.342, p
56728.5 , W1 , WISE , 12.34 ,  0.485, p
56910.6 , W1 , WISE , 11.41 ,  0.196, p
57091.4 , W1 , WISE ,  9.14 ,  0.485, p
57270.5 , W1 , WISE ,  9.17 ,  0.196, p
57458.5 , W1 , WISE ,  9.28 ,  0.067, p
57629.4 , W1 , WISE ,  9.28 ,  0.063, p
57822.9 , W1 , WISE ,  9.31 ,  0.074, p
57989.8 , W1 , WISE ,  9.36 ,  0.064, p
58189.7 , W1 , WISE ,  9.29 ,  0.079, p
58353.4 , W1 , WISE ,  9.12 ,  0.073, p
58553.9 , W1 , WISE ,  9.16 ,  0.079, p
58717.5 , W1 , WISE ,  9.22 ,  0.063, p
58918.2 , W1 , WISE ,  9.08 ,  0.070, p
59081.7 , W1 , WISE ,  8.99 ,  0.061, p
59285.1 , W1 , WISE ,  8.88 ,  0.067, p
59448.7 , W1 , WISE ,  8.92 ,  0.050, p
59649.4 , W1 , WISE ,  8.83 ,  0.058, p
59812.9 , W1 , WISE ,  8.65 ,  0.046, p
60036.2 , g , REM , 14.72 ,  0.190, p
60064.3 , g , REM , 14.49 ,  0.283, p
60078.2 , g , REM , 14.63 ,  0.146, p
60092.2 , g , REM , 14.67 ,  0.134, p
60106.2 , g , REM , 14.67 ,  0.135, p
60120.1 , g , REM , 13.87 ,  0.092, p
60134.1 , g , REM , 14.15 ,  0.134, p
60036.2 , r , REM , 13.62 ,  0.072, p
60064.3 , r , REM , 13.39 ,  0.118, p
60078.2 , r , REM , 13.50 ,  0.055, p
60092.2 , r , REM , 13.53 ,  0.044, p
60106.2 , r , REM , 13.51 ,  0.044, p
60120.1 , r , REM , 13.39 ,  0.054, p
60134.1 , r , REM , 13.48 ,  0.069, p
60036.2 , i , REM , 12.95 ,  0.065, p
60064.3 , i , REM , 12.91 ,  0.096, p
60078.2 , i , REM , 12.98 ,  0.043, p
60092.2 , i , REM , 12.88 ,  0.042, p
60106.2 , i , REM , 12.79 ,  0.043, p
60120.1 , i , REM , 13.24 ,  0.076, p
60134.1 , i , REM , 13.24 ,  0.081, p
60036.2 , z , REM , 12.74 ,  0.164, p
60064.3 , z , REM , 12.73 ,  0.246, p
60078.2 , z , REM , 12.83 ,  0.139, p
60092.2 , z , REM , 12.83 ,  0.117, p
60106.2 , z , REM , 12.87 ,  0.125, p
60120.1 , z , REM , 13.85 ,  0.404, p
60134.1 , z , REM , 13.64 ,  0.269, p
60036.2 , H , REM ,  9.85 ,  0.061, p
60050.3 , H , REM ,  9.85 ,  0.054, p
60064.3 , H , REM ,  9.88 ,  0.098, p
60092.2 , H , REM ,  9.79 ,  0.051, p
60106.2 , H , REM ,  9.68 ,  0.055, p
60120.1 , H , REM ,  9.68 ,  0.044, p
60134.1 , H , REM ,  9.77 ,  0.059, p

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
